Revisiting Physically Realizable Adversarial Object Attack against LiDAR-based Detection: Clarifying Problem Formulation and Experimental Protocols

Adversarial robustness in LiDAR-based 3D object detection is a critical research area due to its widespread application in real-world scenarios. While many digital attacks manipulate point clouds or meshes, they often lack physical realizability, limiting their practical impact. Physical adversarial object attacks remain underexplored and suffer from poor reproducibility due to inconsistent setups and hardware differences. To address this, we propose a device-agnostic, standardized framework that abstracts key elements of physical adversarial object attacks, supports diverse methods, and provides open-source code with benchmarking protocols in simulation and real-world settings. Our framework enables fair comparison, accelerates research, and is validated by successfully transferring simulated attacks to a physical LiDAR system. Beyond the framework, we offer insights into factors influencing attack success and advance understanding of adversarial robustness in real-world LiDAR perception.

==> fig/loss_ablation_scatter/l2_norm_vs_3d_asr.csv <==
x	y	label
44.32	2.27	pointpillar
42.92	2.21	pointpillar
43.81	2.18	pointpillar
46.50	2.97	pointpillar
45.43	2.88	pointpillar
43.95	2.71	pointpillar
44.26	2.84	pointpillar
43.69	2.70	pointpillar
43.10	2.61	pointpillar
30.07	5.31	pointrcnn_s1
29.56	5.28	pointrcnn_s1
32.32	5.68	pointrcnn_s1
34.20	6.05	pointrcnn_s1
34.61	5.67	pointrcnn_s1
38.36	5.61	pointrcnn_s1
32.21	5.74	pointrcnn_s1
36.34	5.60	pointrcnn_s1
37.62	5.63	pointrcnn_s1
34.57	3.35	pointrcnn
28.75	3.41	pointrcnn
34.50	3.77	pointrcnn
38.60	5.44	pointrcnn
38.46	5.74	pointrcnn
39.60	5.36	pointrcnn
41.54	5.51	pointrcnn
39.34	5.60	pointrcnn
39.17	4.76	pointrcnn
30.17	0.77	voxel_rcnn_car_s1
29.84	0.93	voxel_rcnn_car_s1
29.95	0.83	voxel_rcnn_car_s1
30.17	0.69	voxel_rcnn_car_s1
30.09	0.69	voxel_rcnn_car_s1
30.07	0.70	voxel_rcnn_car_s1
30.16	0.68	voxel_rcnn_car_s1
30.13	0.81	voxel_rcnn_car_s1
29.95	0.89	voxel_rcnn_car_s1
27.37	0.23	voxel_rcnn_car
27.25	0.26	voxel_rcnn_car
27.27	0.24	voxel_rcnn_car
26.59	0.62	voxel_rcnn_car
26.56	0.67	voxel_rcnn_car
26.49	0.52	voxel_rcnn_car
26.53	0.61	voxel_rcnn_car
26.59	0.63	voxel_rcnn_car
27.05	0.48	voxel_rcnn_car


==> fig/loss_ablation_scatter/laplacian_vs_3d_asr.csv <==
x	y	label
44.32	0.06	pointpillar
42.92	0.05	pointpillar
43.81	0.05	pointpillar
46.50	0.06	pointpillar
45.43	0.06	pointpillar
43.95	0.06	pointpillar
44.26	0.06	pointpillar
43.69	0.06	pointpillar
43.10	0.06	pointpillar
30.07	0.13	pointrcnn_s1
29.56	0.12	pointrcnn_s1
32.32	0.13	pointrcnn_s1
34.20	0.13	pointrcnn_s1
34.61	0.12	pointrcnn_s1
38.36	0.14	pointrcnn_s1
32.21	0.16	pointrcnn_s1
36.34	0.14	pointrcnn_s1
37.62	0.15	pointrcnn_s1
34.57	0.08	pointrcnn
28.75	0.08	pointrcnn
34.50	0.08	pointrcnn
38.60	0.13	pointrcnn
38.46	0.14	pointrcnn
39.60	0.10	pointrcnn
41.54	0.13	pointrcnn
39.34	0.12	pointrcnn
39.17	0.11	pointrcnn
30.17	0.03	voxel_rcnn_car_s1
29.84	0.03	voxel_rcnn_car_s1
29.95	0.03	voxel_rcnn_car_s1
30.17	0.03	voxel_rcnn_car_s1
30.09	0.03	voxel_rcnn_car_s1
30.07	0.03	voxel_rcnn_car_s1
30.16	0.03	voxel_rcnn_car_s1
30.13	0.03	voxel_rcnn_car_s1
29.95	0.03	voxel_rcnn_car_s1
27.37	0.03	voxel_rcnn_car
27.25	0.03	voxel_rcnn_car
27.27	0.03	voxel_rcnn_car
26.59	0.03	voxel_rcnn_car
26.56	0.03	voxel_rcnn_car
26.49	0.03	voxel_rcnn_car
26.53	0.03	voxel_rcnn_car
26.59	0.03	voxel_rcnn_car
27.05	0.03	voxel_rcnn_car


==> fig/loss_ablation_scatter/projected_volume_vs_bev_asr.csv <==
x	y	label
16.26	1.83	pointpillar
15.60	1.79	pointpillar
16.38	1.80	pointpillar
25.50	1.91	pointpillar
24.96	1.90	pointpillar
23.25	1.88	pointpillar
23.58	1.91	pointpillar
17.68	1.87	pointpillar
16.91	1.85	pointpillar
21.56	1.60	pointrcnn_s1
23.02	1.55	pointrcnn_s1
24.44	1.46	pointrcnn_s1
24.37	1.65	pointrcnn_s1
24.29	1.38	pointrcnn_s1
27.14	1.59	pointrcnn_s1
23.80	1.41	pointrcnn_s1
25.27	1.79	pointrcnn_s1
25.73	1.52	pointrcnn_s1
24.04	1.84	pointrcnn
18.12	1.39	pointrcnn
25.57	1.70	pointrcnn
27.19	1.66	pointrcnn
27.21	1.72	pointrcnn
26.67	1.39	pointrcnn
29.42	1.67	pointrcnn
28.28	1.37	pointrcnn
27.74	1.66	pointrcnn
15.19	1.31	voxel_rcnn_car_s1
15.07	1.25	voxel_rcnn_car_s1
15.13	1.28	voxel_rcnn_car_s1
15.22	1.35	voxel_rcnn_car_s1
15.14	1.35	voxel_rcnn_car_s1
15.19	1.33	voxel_rcnn_car_s1
15.15	1.34	voxel_rcnn_car_s1
15.20	1.30	voxel_rcnn_car_s1
15.16	1.27	voxel_rcnn_car_s1
14.52	1.48	voxel_rcnn_car
14.72	1.47	voxel_rcnn_car
14.75	1.47	voxel_rcnn_car
14.62	1.35	voxel_rcnn_car
14.69	1.33	voxel_rcnn_car
14.62	1.36	voxel_rcnn_car
14.63	1.35	voxel_rcnn_car
14.64	1.35	voxel_rcnn_car
14.78	1.39	voxel_rcnn_car


==> fig/loss_ablation_scatter/volume_vs_3d_asr.csv <==
x	y	label
44.32	1.21	pointpillar
42.92	1.22	pointpillar
43.81	1.21	pointpillar
46.50	1.38	pointpillar
45.43	1.35	pointpillar
43.95	1.36	pointpillar
44.26	1.38	pointpillar
43.69	1.35	pointpillar
43.10	1.33	pointpillar
30.07	0.14	pointrcnn_s1
29.56	0.34	pointrcnn_s1
32.32	0.16	pointrcnn_s1
34.20	0.22	pointrcnn_s1
34.61	0.24	pointrcnn_s1
38.36	0.27	pointrcnn_s1
32.21	0.03	pointrcnn_s1
36.34	0.22	pointrcnn_s1
37.62	0.10	pointrcnn_s1
34.57	0.80	pointrcnn
28.75	0.52	pointrcnn
34.50	0.66	pointrcnn
38.60	0.23	pointrcnn
38.46	0.17	pointrcnn
39.60	0.22	pointrcnn
41.54	0.19	pointrcnn
39.34	0.10	pointrcnn
39.17	0.42	pointrcnn
30.17	0.83	voxel_rcnn_car_s1
29.84	0.79	voxel_rcnn_car_s1
29.95	0.81	voxel_rcnn_car_s1
30.17	0.85	voxel_rcnn_car_s1
30.09	0.85	voxel_rcnn_car_s1
30.07	0.85	voxel_rcnn_car_s1
30.16	0.85	voxel_rcnn_car_s1
30.13	0.82	voxel_rcnn_car_s1
29.95	0.80	voxel_rcnn_car_s1
27.37	0.96	voxel_rcnn_car
27.25	0.95	voxel_rcnn_car
27.27	0.95	voxel_rcnn_car
26.59	0.87	voxel_rcnn_car
26.56	0.85	voxel_rcnn_car
26.49	0.88	voxel_rcnn_car
26.53	0.87	voxel_rcnn_car
26.59	0.86	voxel_rcnn_car
27.05	0.89	voxel_rcnn_car


==> fig/transferability_scatter/l2_norm_vs_3d_asr.csv <==
x	y	label
22.65	2.71	pointrcnn
22.97	2.84	pointrcnn
15.51	0.70	pointrcnn
15.60	0.68	pointrcnn
15.49	0.52	pointrcnn
15.72	0.61	pointrcnn
36.70	2.71	pvrcnn
37.04	2.84	pvrcnn
24.21	5.61	pvrcnn
13.45	5.74	pvrcnn
21.37	5.36	pvrcnn
25.63	5.51	pvrcnn
16.23	0.70	pvrcnn
16.56	0.68	pvrcnn
16.43	0.52	pvrcnn
16.24	0.61	pvrcnn
16.34	2.71	voxel_rcnn_car
16.48	2.84	voxel_rcnn_car
16.44	5.61	voxel_rcnn_car
9.53	5.74	voxel_rcnn_car
15.78	5.36	voxel_rcnn_car
15.97	5.51	voxel_rcnn_car
26.49	2.71	second
27.25	2.84	second
24.94	5.61	second
9.68	5.74	second
21.06	5.36	second
26.66	5.51	second
10.55	0.70	second
11.69	0.68	second
9.18	0.52	second
9.79	0.61	second
47.62	5.61	pointpillar
49.40	5.74	pointpillar
42.72	5.36	pointpillar
57.32	5.51	pointpillar
24.34	0.70	pointpillar
24.64	0.68	pointpillar
23.90	0.52	pointpillar
23.84	0.61	pointpillar


==> fig/transferability_scatter/laplacian_vs_3d_asr.csv <==
x	y	label
22.65	0.06	pointrcnn
22.97	0.06	pointrcnn
15.51	0.03	pointrcnn
15.60	0.03	pointrcnn
15.49	0.03	pointrcnn
15.72	0.03	pointrcnn
36.70	0.06	pvrcnn
37.04	0.06	pvrcnn
24.21	0.14	pvrcnn
13.45	0.16	pvrcnn
21.37	0.10	pvrcnn
25.63	0.13	pvrcnn
16.23	0.03	pvrcnn
16.56	0.03	pvrcnn
16.43	0.03	pvrcnn
16.24	0.03	pvrcnn
16.34	0.06	voxel_rcnn_car
16.48	0.06	voxel_rcnn_car
16.44	0.14	voxel_rcnn_car
9.53	0.16	voxel_rcnn_car
15.78	0.10	voxel_rcnn_car
15.97	0.13	voxel_rcnn_car
26.49	0.06	second
27.25	0.06	second
24.94	0.14	second
9.68	0.16	second
21.06	0.10	second
26.66	0.13	second
10.55	0.03	second
11.69	0.03	second
9.18	0.03	second
9.79	0.03	second
47.62	0.14	pointpillar
49.40	0.16	pointpillar
42.72	0.10	pointpillar
57.32	0.13	pointpillar
24.34	0.03	pointpillar
24.64	0.03	pointpillar
23.90	0.03	pointpillar
23.84	0.03	pointpillar

==> fig/transferability_scatter/projected_volume_vs_bev_asr.csv <==
x	y	label
15.81	1.88	pointrcnn
21.21	1.91	pointrcnn
9.85	1.33	pointrcnn
10.01	1.34	pointrcnn
9.98	1.36	pointrcnn
9.96	1.35	pointrcnn
19.49	1.88	pvrcnn
19.55	1.91	pvrcnn
5.99	1.59	pvrcnn
3.14	1.41	pvrcnn
4.23	1.39	pvrcnn
9.03	1.67	pvrcnn
5.10	1.33	pvrcnn
5.32	1.34	pvrcnn
5.25	1.36	pvrcnn
5.26	1.35	pvrcnn
3.19	1.88	voxel_rcnn_car
3.30	1.91	voxel_rcnn_car
1.52	1.59	voxel_rcnn_car
0.89	1.41	voxel_rcnn_car
0.84	1.39	voxel_rcnn_car
1.75	1.67	voxel_rcnn_car
10.46	1.88	second
10.71	1.91	second
3.92	1.59	second
1.66	1.41	second
1.93	1.39	second
6.62	1.67	second
1.68	1.33	second
1.79	1.34	second
1.65	1.36	second
1.65	1.35	second
16.18	1.59	pointpillar
17.44	1.41	pointpillar
10.36	1.39	pointpillar
24.44	1.67	pointpillar
6.87	1.33	pointpillar
7.08	1.34	pointpillar
6.71	1.36	pointpillar
6.88	1.35	pointpillar


==> fig/transferability_scatter/volume_vs_3d_asr.csv <==
x	y	label
22.65	1.36	pointrcnn
22.97	1.38	pointrcnn
15.51	0.85	pointrcnn
15.60	0.85	pointrcnn
15.49	0.88	pointrcnn
15.72	0.87	pointrcnn
36.70	1.36	pvrcnn
37.04	1.38	pvrcnn
24.21	0.27	pvrcnn
13.45	0.03	pvrcnn
21.37	0.22	pvrcnn
25.63	0.19	pvrcnn
16.23	0.85	pvrcnn
16.56	0.85	pvrcnn
16.43	0.88	pvrcnn
16.24	0.87	pvrcnn
16.34	1.36	voxel_rcnn_car
16.48	1.38	voxel_rcnn_car
16.44	0.27	voxel_rcnn_car
9.53	0.03	voxel_rcnn_car
15.78	0.22	voxel_rcnn_car
15.97	0.19	voxel_rcnn_car
26.49	1.36	second
27.25	1.38	second
24.94	0.27	second
9.68	0.03	second
21.06	0.22	second
26.66	0.19	second
10.55	0.85	second
11.69	0.85	second
9.18	0.88	second
9.79	0.87	second
47.62	0.27	pointpillar
49.40	0.03	pointpillar
42.72	0.22	pointpillar
57.32	0.19	pointpillar
24.34	0.85	pointpillar
24.64	0.85	pointpillar
23.90	0.88	pointpillar
23.84	0.87	pointpillar

